A Cohesive Deep Drilling Field Strategy for LSST Cosmology

The Vera C. Rubin Observatory Legacy Survey of Space and Time (LSST) will image billions of astronomical objects in the wide-fast-deep primary survey and in a set of minisurveys including intensive observations of a group of deep drilling fields (DDFs). The DDFs are a critical piece of three key aspects of the LSST Dark Energy Science Collaboration (DESC) cosmological measurements: they provide a required calibration for photometric redshifts and weak gravitational lensing measurements and they directly contribute to cosmological constraints from the most distant type Ia supernovae. We present a set of cohesive DDF strategies fulfilling science requirements relevant to DESC and following the guidelines of the Survey Cadence Optimization Committee. We propose a method to estimate the observing strategy parameters and we perform simulations of the corresponding surveys. We define a set of metrics for each of the science case to assess the performance of the proposed observing strategies. We show that the most promising results are achieved with deep rolling surveys characterized by two sets of fields: ultradeep fields (z<1.1) observed at a high cadence with a large number of visits over a limited number of seasons; deep fields (z<0.7), observed with a cadence of ~3 nights for ten years. These encouraging results should be confirmed with realistic simulations using the LSST scheduler. A DDF budget of ~8.5% is required to design observing strategies satisfying all the cosmological requirements. A lower DDF budget lead to surveys that either do not fulfill photo-z/WL requirements or are not optimal for SNe Ia cosmology.

==> authors.csv <==
# ======================================================================
# authors.csv
#
# While we wait for the LSST DESC publications system to generate files
# like this from its database, we'll need to edit authors.csv by hand.
# Below are some example entries.
#
# Notes:
#   - If someone has two affiliations, they get two rows, and the last
#     row is is used for their contribution.
#   - Try to make your one-sentence contribution statement as
#     informative as possible, so that it's clear who did what.
#   - The contribution statement is a _summary of your impact on the
#     project_, not a _timecard_. So, if you spent 90% of your time
#     debugging, but 10% of your time designing and implementing the
#     framework that then needed debugging, your statement should
#     emphasize the design and implementation rather than the debugging.
#   - BUG: mkauthlist cannot deal with empty rows, so please avoid them!
#   - BUG: contributions are re-formatted by mkauthlist into Title case,
#     removing all other capitalizations. Sorry about this!
#
# Example rows for you to adapt:
#
# Drlica-Wagner,Alex,A.~Drlica-Wagner,Contact,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA","Developed algorithms for switching between document styles and generating author lists, implemented and tested software.",kadrlica@fnal.gov
# Marshall,Phil,P.~Marshall,Contributor,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Initiated and led project.",dr.phil.marshall@gmail.com
# Marshall,Phil,P.~Marshall,Contributor,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Initiated and led project, designed templates, tested system.",dr.phil.marshall@gmail.com
# Digel,Seth,S.~Digel,Builder,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
# Digel,Seth,S.~Digel,Builder,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA","Advised on LSST DESC publication system requirements.",digel@stanford.edu
#
# ======================================================================
Lastname,Firstname,Authorname,AuthorType,Affiliation,Contribution,Email
"Author", "Ann","A.~N.~Author",Contact,"Affiliation","Contribution","ann.author@dev.null"


==> desc-tex/requirements.txt <==
bibtexparser

